A Velocity-based Moving Mesh Virtual Element Method

We present a velocity-based moving mesh virtual element method for the numerical solution of PDEs involving moving boundaries. The virtual element method is used for computing both the mesh velocity and a conservative Arbitrary Lagrangian-Eulerian solution transfer on general polygonal meshes. The approach extends the linear finite element method to polygonal mesh structures, achieving the same degree of accuracy. In the context of moving meshes, a major advantage of the virtual element approach is the ease with which nodes can be inserted on mesh edges. Demonstrations of node insertion techniques are presented to show that moving polygonal meshes can be simply adapted for situations where a boundary encounters a solid object or another moving boundary, without reduction in degree of accuracy.

==> Data Results/cvtALE.csv <==
h,Ndof,SolError,solEOC,meshError,meshEOC
0.166057992162528,98,0.00198350110725883,NaN,0.000773846700163433,NaN
0.0817886449923309,397,0.000726905521537382,1.43508888014297,0.000571971294851899,0.745526507283856
0.0403448462702916,1595,0.000238997220161739,1.59969857339002,0.000274959352569645,2.08028580346777
0.0200632674569503,6374,7.34339280045762e-05,1.70363141936808,0.000122183875939265,2.20357302116884
0.0100149652137334,25493,2.11180608307881e-05,1.79812203667262,5.03112869619236e-05,2.56996974503115
0.00500284073679194,102019,4.87192279005642e-06,2.11521109350304,1.68107431466349e-05,3.16299718302701


==> Data Results/fourthOrder.csv <==
h,Ndof,SolError, meshError
0.166057992162528,98,0.02747791,0.030096744224136
0.0817886449923309,397,0.00705181,0.005546401709199
0.0403448462702916,1595,0.00153805,0.002444376078420
0.0200632674569503,6374,0.00043852,8.348419554001831e-04


==> Data Results/gridALE.csv <==
h,Ndof,SolError,solEOC,meshError,meshEOC
0.138453855369479,97,0.00231010713409023,NaN,0.00077385,NaN
0.0680478669053418,373,0.000434981571750738,2.47945040979045,0.00057197,1.56285192955366
0.0345267546164351,1397,0.000123225439188319,1.91031334608106,0.00027496,1.27129984953563
0.0174419156070808,5321,5.10440378785769e-05,1.31803521513986,0.00012218,0.982870862778848
0.00878539483561899,20697,1.28685704086822e-05,2.02881971417558,5.0311e-05,1.28051455319963
0.00440532049954455,81641,5.69481587615046e-06,1.18808748939729,1.6811e-05,0.496559849941928


==> Data Results/interfaceCVT.csv <==
h,Ndof,SolError,solEOC,meshError,meshEOC
0.189238389708588,102,0.157326847672929,NaN,0.00286248367857771,NaN
0.0920655391074408,402,0.111406778167387,0.503306625052505,0.00249101867386103,0.202697826752633
0.0454367505778002,1600,0.00107792496133354,6.71559749680067,0.000411601838120057,2.60679309834109
0.0226584999432954,6400,0.000274172485873874,1.97510104559547,0.00023686864536045,0.797162185371996
0.0113094126945259,25597,7.14916378710233e-05,1.93940134212301,7.22451220243214e-05,1.71325998942123


==> Data Results/mixedALE.csv <==
h,Ndof,SolError,solEOC,meshError,meshEOC
0.433388231761243,34,0.0349898319870322,NaN,0.0107369626185946,NaN
0.199259725616059,152,0.0076973323357753,2.0222550476852,0.00259968660666627,1.89420019846319
0.0912892839899423,656,0.00232172809423769,1.63930549905368,0.000714508175501116,1.76649000803889
0.0433542318698532,2724,0.000565806955878953,1.98330854841768,0.000202712698509588,1.76976664811812
0.0210186120002683,11192,0.000126557360190585,2.119538017863,5.66871856920698e-05,1.80347244298339
0.01037714103813,45216,2.78273173055409e-05,2.1696337351186,1.5584912872494e-05,1.84958742985518


==> Data Results/pivotCVT.csv <==
h,Ndof,SolError,solEOC,meshError,meshEOC
0.189238389708588,110,0.0108456324961337,NaN,0.00800273676622769,NaN
0.0920655391074408,420,0.00440576697269953,1.34477587022407,0.00347148058268384,1.24678069546026
0.0454367505778002,1632,0.00105038597114481,2.11264932077146,0.000824800888681668,2.11771491456494
0.0226584999432954,6464,0.000244219670462263,2.11973303570782,0.000458220758735284,0.854072904742849
0.0113094126945259,25849,7.51186124422941e-05,1.70126937292861,0.000138411127215289,1.7274202834694


==> Data Results/voronoiALE.csv <==
h,Ndof,SolError,solEOC,meshError,meshEOC
0.182824030217519,96,0.00662059723953139,NaN,0.00125295366467324,NaN
0.0876870083538908,382,0.00147218837454008,2.17720024051009,0.000665267507571643,0.916779945862801
0.043484366796485,1520,0.000479299811504669,1.6251156852808,0.000315600547797871,1.07992411436594
0.0217895940206052,6065,0.000136763567101829,1.81247395254255,0.000146252270739314,1.11162141564111
0.0108363079024823,24334,5.32284917334443e-05,1.35842893855104,6.47791912056671e-05,1.17228119813925
0.00532422912582778,98231,9.67775749270416e-06,2.44332208503404,2.12005648577742e-05,1.60085816797741

